An Attacker Modeling Framework for the Assessment of Cyber-Physical Systems Security

Characterizing attacker behavior with respect to Cyber-Physical Systems is important to assuring the security posture and resilience of these systems. Classical cyber vulnerability assessment approaches rely on the knowledge and experience of cyber-security experts to conduct security analyses and can be inconsistent where the experts' knowledge and experience are lacking. This paper proposes a flexible attacker modeling framework that aids in the security analysis process by simulating a diverse set of attacker behaviors to predict attack progression and provide consistent system vulnerability analysis. The model proposes an expanded architecture of vulnerability databases to maximize its effectiveness and consistency in detecting CPS vulnerabilities while being compatible with existing vulnerability databases. The model has the power to be implemented and simulated against an actual or virtual CPS. Execution of the attacker model is demonstrated against a simulated industrial control system architecture, resulting in a probabilistic prediction of attacker behavior.

==> data/cs_attackerproperties.csv <==
Name,Type,Value,Unit
Access,Set,Direct-Wireless-Offsite,
Finances,Unbounded,,USD
Knowledge,Bounded,0 < Knowledge < 10,
Manpower,Unbounded,,man-hrs
Motivation,Set,Low-Medium-High,
Tools,Set,Low-Medium-High,


==> data/cs_entrypoints.csv <==
ID,Node,Mechanism
E1,N1,Infected USB
E2,N2,Infected USB
E3,N6,Infected USB
E4,N7,Remote Access


==> data/cs_nodes.csv <==
ID,Name,Type
N1,Programming WS,Windows 7 Machine
N2,Monitoring WS,Windows 7 Machine
N3,SIS,NI cRIO 9064
N4,BPCS (target),NI cRIO 9064
N5,RT Simulation,NI cRIO 9063
N6,Interaction PC,Windows 7 Machine
N7,Firewall,Cisco ASA


==> data/cs_s1_values.csv <==
ID,Distance,Score,Probability
V1,2.088,0.6428,0.3214
V7,2.0199,0.6545,0.3272
V8,1.7383,0.7027,0.3513


==> data/cs_vulns.csv <==
ID,Type,Name,Targets
V1,unique,Remote Access Trojan,Windows 7 Machine
V2,CVE,CVE-2017-2779,Windows 7 Machine
V3,CVE,CVE-2017-2775,Windows 7 Machine
V4,unique,MODBUS MITM,"NI cRIO 9064, NI cRIO 9063"
V5,unique,MODBUS DOS,"NI cRIO 9064, NI cRIO 9063"
V6,unique,Code Injection,NI cRIO 9064
V7,unique,Watering-Hole attack,Windows 7 Machine
V8,CVE,CVE-2014-4115,Windows 7 Machine
V9,CVE,CVE-2010-2568,Windows 7 Machine
V10,CVE,CVE-2019-1713,Cisco ASA

